Convergence of Alternating Least Squares Optimisation for Rank-One Approximation to High Order Tensors

The approximation of tensors has important applications in various disciplines, but it remains an extremely challenging task. It is well known that tensors of higher order can fail to have best low-rank approximations, but with an important exception that best rank-one approximations always exists. The most popular approach to low-rank approximation is the alternating least squares (ALS) method. The convergence of the alternating least squares algorithm for the rank-one approximation problem is analysed in this paper. In our analysis we are focusing on the global convergence and the rate of convergence of the ALS algorithm. It is shown that the ALS method can converge sublinearly, Q-linearly, and even Q-superlinearly. Our theoretical results are illustrated on explicit examples.

==> images/AO_CH4.dat <==
1 7.317e-001
2 3.126e-001
3 1.962e-001
4 1.227e-001
5 7.829e-002
6 5.018e-002
7 3.224e-002
8 2.073e-002
9 1.334e-002
10 8.580e-003
11 5.521e-003
12 3.552e-003
13 2.286e-003
14 1.471e-003
15 9.464e-004
16 6.090e-004
17 3.918e-004
18 2.521e-004
19 1.622e-004
20 1.044e-004
21 6.717e-005
22 4.322e-005
23 2.781e-005
24 1.790e-005
25 1.152e-005
26 7.410e-006
27 4.768e-006
28 3.068e-006
29 1.974e-006
30 1.270e-006
31 8.173e-007
32 5.260e-007
33 3.385e-007
34 2.180e-007
35 1.406e-007
36 8.941e-008
37 5.576e-008
38 3.650e-008
39 1.980e-008

==> images/b1_1.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.387e-004
9 1.000e-08

==> images/b1_2.dat <==
1 9.901e-001
2 9.420e-001
3 7.720e-001
4 3.347e-001
5 9.688e-003
6 1.000e-08

==> images/b1_3.dat <==
1 8.333e-001
2 3.349e-001
3 8.735e-003
4 1.000e-08

==> images/b2.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.387e-004
9 1.000e-08

==> images/b2_1.dat <==
1 9.998e-001
2 9.988e-001
3 9.948e-001
4 9.782e-001
5 9.110e-001
6 6.738e-001
7 1.878e-001
8 8.375e-004
9 1.000e-08

==> images/b2_2.dat <==
1 9.900e-001
2 9.415e-001
3 7.700e-001
4 3.310e-001
5 9.247e-003
6 1.000e-08

==> images/b2_3.dat <==
1 8.000e-001
2 2.621e-001
3 3.022e-003
4 1.000e-08

==> images/b_1.dat <==
1 7.070e-001
2 7.065e-001
3 7.047e-001
4 6.970e-001
5 6.653e-001
6 5.461e-001
7 2.366e-001
8 6.848e-003
9 1.000e-08

==> images/b_2.dat <==
1 7.000e-001
2 6.792e-001
3 5.961e-001
4 3.429e-001
5 3.298e-002
6 1.000e-08

==> images/b_3.dat <==
1 5.657e-001
2 2.896e-001
3 1.592e-002
4 1.000e-08

==> images/data02.dat <==
1 4.245e-001
2 1.451e-001
3 2.162e-002
4 3.924e-003
5 6.752e-004
6 1.178e-004
7 2.048e-005
8 3.564e-006
9 6.200e-007
10 1.064e-007
11 2.107e-008

==> images/data05.dat <==
1 8.638e-001
2 7.572e-001
3 6.590e-001
4 6.079e-001
5 5.716e-001
6 5.442e-001
7 5.224e-001
8 5.044e-001
9 4.891e-001
10 4.759e-001
11 4.644e-001
12 4.541e-001
13 4.449e-001
14 4.365e-001
15 4.289e-001
16 4.219e-001
17 4.154e-001
18 4.094e-001
19 4.038e-001
20 3.986e-001
21 3.937e-001
22 3.891e-001
23 3.848e-001
24 3.806e-001
25 3.767e-001
26 3.730e-001
27 3.695e-001
28 3.661e-001
29 3.629e-001
30 3.598e-001
31 3.568e-001
32 3.540e-001
33 3.513e-001
34 3.486e-001
35 3.461e-001
36 3.436e-001
37 3.413e-001
38 3.390e-001
39 3.368e-001
40 3.347e-001
41 3.326e-001
42 3.306e-001
43 3.286e-001
44 3.267e-001
45 3.249e-001
46 3.231e-001
47 3.214e-001
48 3.197e-001
49 3.180e-001
50 3.164e-001
51 3.148e-001
52 3.133e-001
53 3.118e-001
54 3.104e-001
55 3.089e-001
56 3.075e-001
57 3.062e-001
58 3.049e-001
59 3.035e-001
60 3.023e-001
61 3.010e-001
62 2.998e-001
63 2.986e-001
64 2.974e-001
65 2.963e-001
66 2.951e-001
67 2.940e-001
68 2.929e-001
69 2.919e-001
70 2.908e-001
71 2.898e-001
72 2.888e-001
73 2.878e-001
74 2.868e-001
75 2.858e-001
76 2.849e-001
77 2.839e-001
78 2.830e-001
79 2.821e-001
80 2.812e-001
81 2.804e-001
82 2.795e-001
83 2.787e-001
84 2.778e-001
85 2.770e-001
86 2.762e-001
87 2.754e-001
88 2.746e-001
89 2.738e-001
90 2.731e-001
91 2.723e-001
92 2.716e-001
93 2.708e-001
94 2.701e-001
95 2.694e-001
96 2.687e-001
97 2.680e-001
98 2.673e-001
99 2.666e-001
100 2.660e-001
101 2.653e-001
102 2.646e-001
103 2.640e-001
104 2.634e-001
105 2.627e-001
106 2.621e-001
107 2.615e-001
108 2.609e-001
109 2.603e-001
110 2.597e-001
111 2.591e-001
112 2.585e-001
113 2.579e-001
114 2.574e-001
115 2.568e-001
116 2.563e-001
117 2.557e-001
118 2.552e-001
119 2.546e-001
120 2.541e-001
121 2.536e-001
122 2.530e-001
123 2.525e-001
124 2.520e-001
125 2.515e-001
126 2.510e-001
127 2.505e-001
128 2.500e-001
129 2.495e-001
130 2.491e-001
131 2.486e-001
132 2.481e-001
133 2.476e-001
134 2.472e-001
135 2.467e-001
136 2.463e-001
137 2.458e-001
138 2.454e-001
139 2.449e-001
140 2.445e-001
141 2.440e-001
142 2.436e-001
143 2.432e-001
144 2.428e-001
145 2.423e-001
146 2.419e-001
147 2.415e-001
148 2.411e-001
149 2.407e-001
150 2.403e-001
151 2.399e-001
152 2.395e-001
153 2.391e-001
154 2.387e-001
155 2.383e-001
156 2.379e-001
157 2.376e-001
158 2.372e-001
159 2.368e-001
160 2.364e-001
161 2.361e-001
162 2.357e-001
163 2.353e-001
164 2.350e-001
165 2.346e-001
166 2.343e-001
167 2.339e-001
168 2.336e-001
169 2.332e-001
170 2.329e-001
171 2.325e-001
172 2.322e-001
173 2.319e-001
174 2.315e-001
175 2.312e-001
176 2.309e-001
177 2.305e-001
178 2.302e-001
179 2.299e-001
180 2.296e-001
181 2.293e-001
182 2.289e-001
183 2.286e-001
184 2.283e-001
185 2.280e-001
186 2.277e-001
187 2.274e-001
188 2.271e-001
189 2.268e-001
190 2.265e-001
191 2.262e-001
192 2.259e-001
193 2.256e-001
194 2.253e-001
195 2.250e-001
196 2.247e-001
197 2.245e-001
198 2.242e-001
199 2.239e-001
200 2.236e-001
201 2.233e-001
202 2.231e-001
203 2.228e-001
204 2.225e-001
205 2.222e-001
206 2.220e-001
207 2.217e-001
208 2.214e-001
209 2.212e-001
210 2.209e-001
211 2.206e-001
212 2.204e-001
213 2.201e-001
214 2.199e-001
215 2.196e-001
216 2.193e-001
217 2.191e-001
218 2.188e-001
219 2.186e-001
220 2.183e-001
221 2.181e-001
222 2.178e-001
223 2.176e-001
224 2.174e-001
225 2.171e-001
226 2.169e-001
227 2.166e-001
228 2.164e-001
229 2.162e-001
230 2.159e-001
231 2.157e-001
232 2.155e-001
233 2.152e-001
234 2.150e-001
235 2.148e-001
236 2.145e-001
237 2.143e-001
238 2.141e-001
239 2.139e-001
240 2.136e-001
241 2.134e-001
242 2.132e-001
243 2.130e-001
244 2.128e-001
245 2.125e-001
246 2.123e-001
247 2.121e-001
248 2.119e-001
249 2.117e-001
250 2.115e-001
